Lifted Disjoint Paths with Application in Multiple Object Tracking

We present an extension to the disjoint paths problem in which additional \emph{lifted} edges are introduced to provide path connectivity priors. We call the resulting optimization problem the lifted disjoint paths problem. We show that this problem is NP-hard by reduction from integer multicommodity flow and 3-SAT. To enable practical global optimization, we propose several classes of linear inequalities that produce a high-quality LP-relaxation. Additionally, we propose efficient cutting plane algorithms for separating the proposed linear inequalities. The lifted disjoint path problem is a natural model for multiple object tracking and allows an elegant mathematical formulation for long range temporal interactions. Lifted edges help to prevent id switches and to re-identify persons. Our lifted disjoint paths tracker achieves nearly optimal assignments with respect to input detections. As a consequence, it leads on all three main benchmarks of the MOT challenge, improving significantly over state-of-the-art.

==> mot15_results.csv <==
Method,	Avg Rank	, MOTA	,IDF1,	MT, ML, FP,FN	,ID Sw.,	Frag,	Hz
LNF_15, 18.8 ,52.5,	60.0	,33.8% ,	25.8% ,	6837	,21610	,730, 	1047,	5.8
Tracktor15 \cite{bergmann2019tracking}, 35.3 , 44.1, 46.7	, 18.0% 	,26.2% ,	6477	,26577	,1318 ,	1790 ,	0.9	
KCF \cite{chu2019online}, 30.4 ,	38.9, 44.5	,16.6% ,	31.5% ,	7321	,29501	,720,	1440 , 0.3
AP_HWDPL_p \cite{chen2017online},22.6, 38.5, 47.1	, 8.7%, 	37.4% ,	4005	,33203,	586, 	1263,	6.7	
STRN \cite{xu2019spatial}, 33.7, 38.1, 46.6	, 11.5% ,	33.4% ,	5451	,31571	,1033 ,	2665 , 13.8
AMIR15 \cite{sadeghian2017tracking},30.8, 37.6, 46.0	,15.8% ,	26.8%, 	7933	,29397,	1026,	2024,	1.9

==> mot16_results.csv <==
Method,	Avg Rank	, MOTA	,IDF1,	MT, ML, FP,FN	,ID Sw.,	Frag,	Hz
LNF, 20.3 ,61.3 ,64.7,	27.0% ,	34.0%, 	4844	,65401	,389 ,	1034 ,	5.9	
Tracktor\cite{bergmann2019tracking}, 41.4 , 54.4 , 	52.5,	19.0% ,	36.9% ,	3280	,79149	,682,	1480 ,	1.5	
NOTA \cite{chen2019aggregate}, 38.7 , 49.8, 55.3	, 17.9% ,	37.7% 	,7248	,83614	,614,	1372,	19.2
HCC \cite{ma2018customized}, 38.3 	, 49.3, 	50.7	,17.8% ,	39.9% ,	5333	,86795	,391 ,	535 ,	0.8	
eTC \cite{wang2019exploit}, 42.5 , 49.2 , 56.1, 	17.3% ,	40.3% ,	8400,	83702	,606 ,	882 ,	0.7	
KCF16 \cite{chu2019online}, 56.3 , 48.8 , 	47.2	,15.8% ,	38.1% ,	5875	,86567	,906 ,	1116 ,	0.1

==> mot17_results.csv <==
Method,	Avg Rank	, MOTA	,IDF1,	MT, ML, FP,FN	,ID Sw.,	Frag,	Hz	
LDP , 24.8 ,	60.5 ,	65.6,	27.0% ,	33.6% ,	14966,	206619	,1189, 	3476, 1.8	
Tracktor17 \cite{bergmann2019tracking} ,54.8 , 53.5 , 52.3 , 19.5 ,	36.6 ,	12201	, 248047,	2072 ,	4611,	1.5	
JBNOT \cite{henschel2019multiple} , 55.0 ,52.6 , 50.8 , 19.7 , 35.8 ,	31572	, 232659	, 3050 ,	3792 ,	5.4	
FAMNet \cite{chu2019famnet}  , 58.4 , 52.0 , 48.7 ,	19.1 ,	33.4 ,	14138 , 253616 , 3072 , 5318 ,	0.0	
eTC17 \cite{wang2019exploit}, 45.4, 51.9, 58.1	, 23.1% , 35.5% ,36164,	232783	,2288,	3071, 	0.7	
eHAF17 \cite{sheng2018heterogeneous},  46.9, 51.8 , 54.7, 23.4% , 37.9% ,33212	, 236772,	1834, 2739, 	0.7
